No evidence (yet) for increased star-formation efficiency at early times

Early JWST observations have revealed substantial numbers of galaxies out to redshifts as high as $z \simeq 14$, reflecting a slow evolution of the galaxy UV luminosity function (LF) not anticipated by many models of galaxy evolution. The discovery of fairly massive galaxies at early times has again been viewed as a challenge to our understanding of early galaxy growth or even ${\rm \Lambda}$CDM cosmology. Here we develop and test a simple theoretical model which shows that these observations are unsurprising, but instead are arguably as expected if one assumes a non-evolving halo-mass dependent galaxy-formation efficiency consistent with that observed today. Crucially, this model matches the observed galaxy UV LF at $z \simeq 6-13$ and the galaxy stellar mass function (GSMF) at $z \simeq 6-8$. Using new constraints on Lyman continuum escape and the ionizing photon production efficiency, we also predict the progress of cosmic hydrogen reionization consistent with current observations. The requirement to fit both the UV LF and the GSMF breaks the degeneracy between mass-to-light ratio and star-formation efficiency, where the typical mass-to-light ratio of galaxies increases systematically with redshift beyond $z \simeq 6$. However, at present this does not require changes to the IMF, cosmic dust, or any other new astrophysics. Rather, the current data can be reproduced simply by assuming ever-younger stellar populations consistent with a formation epoch at $z \simeq 15$. A key prediction of our model therefore is that there should be a more rapid drop-off in the galaxy number density beyond $z \simeq 15$, where one can no longer appeal to ever younger ages to offset the precipitous descent of the halo mass function.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
